Search for Dyson rings around pulsars: unexpected light curves

Finding Dyson rings around distant pulsars may involve identifying light curve features that have not been previously identified. Previous studies covered the detection of a ring structure uniformly brightened by the central pulsar, mostly in infrared light. Here, more complex light curves are explored, which arise inherently from the pulsar beam spot's commonly predicted superluminal speed. These speeds may cause multiple images of the pulsar's spot on the Dyson ring to appear simultaneously to a distant observer, and so feature bright creation and annihilation events. Therefore, it is possible that even if Dyson ring structures had been observed previously, they might have remained unnoticed. Similar light curve features may appear on naturally occurring dust rings around pulsars that reflect detectable pulsar radiation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
